GALA: Greedy ComputAtion for Linear Algebra in Privacy-Preserved Neural Networks

Machine Learning as a Service (MLaaS) is enabling a wide range of smart applications on end devices. However, privacy-preserved computation is still expensive. Our investigation has found that the most time-consuming component of the HE-based linear computation is a series of Permutation (Perm) operations that are imperative for dot product and convolution in privacy-preserved MLaaS. To this end, we propose GALA: Greedy computAtion for Linear Algebra in privacy-preserved neural networks, which views the HE-based linear computation as a series of Homomorphic Add, Mult and Perm operations and chooses the least expensive operation in each linear computation step to reduce the overall cost. GALA makes the following contributions: (1) It introduces a row-wise weight matrix encoding and combines the share generation that is needed for the GC-based nonlinear computation, to reduce the Perm operations for the dot product; (2) It designs a first-Add-second-Perm approach (named kernel grouping) to reduce Perm operations for convolution. As such, GALA efficiently reduces the cost for the HE-based linear computation, which is a critical building block in almost all of the recent frameworks for privacy-preserved neural networks, including GAZELLE (Usenix Security'18), DELPHI (Usenix Security'20), and CrypTFlow2 (CCS'20). With its deep optimization of the HE-based linear computation, GALA can be a plug-and-play module integrated into these systems to further boost their efficiency. Our experiments show that it achieves a significant speedup up to 700x for the dot product and 14x for the convolution computation under different data dimensions. Meanwhile, GALA demonstrates an encouraging runtime boost by 2.5x, 2.7x, 3.2x, 8.3x, 7.7x, and 7.5x over GAZELLE and 6.5x, 6x, 5.7x, 4.5x, 4.2x, and 4.1x over CrypTFlow2, on AlexNet, VGG, ResNet-18, ResNet-50, ResNet-101, and ResNet-152, respectively.

==> ndss-reference.bib.txt <==

@inproceedings{boemer2019ngraph,
  title={nGraph-HE: A graph compiler for deep learning on homomorphically encrypted data},
  author={Boemer, Fabian and Lao, Yixing and Cammarota, Rosario and Wierzynski, Casimir},
  booktitle={Proceedings of the 16th ACM International Conference on Computing Frontiers},
  pages={3--13},
  year={2019}
}

@inproceedings{henecka2010tasty,
  title={TASTY: Tool for automating secure two-party computations},
  author={Henecka, Wilko and K {\"o}gl, Stefan and Sadeghi, Ahmad-Reza and Schneider, Thomas and Wehrenberg, Immo},
  booktitle={Proceedings of the 17th ACM Conference on Computer and Communications Security},
  pages={451--462},
  year={2010}
}

@inproceedings{demmler2015aby,
  title={ABY-A framework for efficient mixed-protocol secure two-party computation.},
  author={Demmler, Daniel and Schneider, Thomas and Zohner, Michael},
  booktitle={Proceedings of the NDSS},
  year={2015}
}

@inproceedings{beaver1991efficient,
  title={Efficient multiparty protocols using circuit randomization},
  author={Beaver, Donald},
  booktitle={Proceedings of the Annual International Cryptology Conference},
  pages={420--432},
  year={1991},
  organization={Springer}
}

@inproceedings{asharov2013more,
  title={More efficient oblivious transfer and extensions for faster secure computation},
  author={Asharov, Gilad and Lindell, Yehuda and Schneider, Thomas and Zohner, Michael},
  booktitle={Proceedings of the 2013 ACM SIGSAC Conference on Computer and Communications Security},
  pages={535--548},
  year={2013}
}

@inproceedings{kolesnikov2013improved,
  title={Improved OT extension for transferring short secrets},
  author={Kolesnikov, Vladimir and Kumaresan, Ranjit},
  booktitle={Proceedings of the Annual Cryptology Conference},
  pages={54--70},
  year={2013},
  organization={Springer}
}

@inproceedings{ishai2003extending,
  title={Extending oblivious transfers efficiently},
  author={Ishai, Yuval and Kilian, Joe and Nissim, Kobbi and Petrank, Erez},
  booktitle={Proceedings of the Annual International Cryptology Conference},
  pages={145--161},
  year={2003},
  organization={Springer}
}

@inproceedings{brassard1986all,
  title={All-or-nothing disclosure of secrets},
  author={Brassard, Gilles and Cr{\'e}peau, Claude and Robert, Jean-Marc},
  booktitle={Proceedings of the Conference on the Theory and Application of Cryptographic Techniques},
  pages={234--238},
  year={1986},
  organization={Springer}
}

@article{rabin2005exchange,
  title={How to exchange secrets with oblivious transfer},
  author={Rabin, Michael O},
  journal={IACR Cryptol. ePrint Arch.},
  volume={2005},
  number={187},
  year={2005}
}

@inproceedings{mishra2020delphi,
  title={DELPHI: A cryptographic inference service for neural networks},
  author={Mishra, Pratyush and Lehmkuhl, Ryan and Srinivasan, Akshayaram and Zheng, Wenting and Popa, Raluca Ada},
  booktitle={Proceedings of the 29th USENIX Security Symposium},
  year={2020}
}

@inproceedings{rathee2020cryptflow2,
  title={CrypTFlow2: Practical 2-party secure inference},
  author={Rathee, Deevashwer and Rathee, Mayank and Kumar, Nishant and Chandran, Nishanth and Gupta, Divya and Rastogi, Aseem and Sharma, Rahul},
  booktitle={Proceedings of the 2020 ACM SIGSAC Conference on Computer and Communications Security},
  pages={325--342},
  year={2020}
}

@misc{sealcrypto,
  title = {Microsoft SEAL (release 3.2)},
  howpublished = {\url{https://github.com/Microsoft/SEAL}},
  month = feb,
  year = 2019,
  note = {Microsoft Research, Redmond, WA.},
  key = {SEAL}
}	

@inproceedings{juvekar2018gazelle,
  title={G{\small{AZELLE}}: A low latency framework for secure neural network inference},
  author={Juvekar, Chiraag and Vaikuntanathan, Vinod and Chandrakasan, Anantha},
  booktitle={Proceedings of the 27th USENIX Security Symposium},
  year={2018},
  organization={USENIX Association}
}

%@article{simonyan2014very,
%  title={Very deep convolutional networks for large-scale image recognition},
%  author={Simonyan, Karen and Zisserman, Andrew},
%  journal={arXiv preprint arXiv:1409.1556},
%  year={2014}
%}

@inproceedings{simonyan2014very,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Karen Simonyan and Andrew Zisserman},
  booktitle={Proceedings of the International Conference on Learning Representations},
  year={2015}
}


@inproceedings{brakerski2012fully,
  title={Fully homomorphic encryption without modulus switching from classical GapSVP},
  author={Brakerski, Zvika},
  booktitle={Proceedings of the Annual Cryptology Conference},
  pages={868--886},
  year={2012},
  organization={Springer}
}

@inproceedings{yao1986generate,
  title={How to generate and exchange secrets},
  author={Yao, Andrew Chi-Chih},
  booktitle={Proceedings of the 27th Annual Symposium on Foundations of Computer Science},
  pages={162--167},
  year={1986},
  organization={IEEE}
}

@article{fan2012somewhat,
  title={Somewhat practical fully homomorphic encryption},
  author={Fan, Junfeng and Vercauteren, Frederik},
  journal={IACR Cryptology ePrint Archive},
  volume={2012},
  pages={144},
  year={2012},
  publisher={Citeseer}
}

@inproceedings{krizhevsky2012imagenet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  booktitle={Proceedings of the Advances in Neural Information Processing Systems},
  pages={1097--1105},
  year={2012}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{halevi2014algorithms,
  title={Algorithms in helib},
  author={Halevi, Shai and Shoup, Victor},
  booktitle={Proceedings of the Annual Cryptology Conference},
  pages={554--571},
  year={2014},
  organization={Springer}
}

@inproceedings{chen2019efficient,
  title={Efficient multi-key homomorphic encryption with packed ciphertexts with application to oblivious neural network inference},
  author={Chen, Hao and Dai, Wei and Kim, Miran and Song, Yongsoo},
  booktitle={Proceedings of the 2019 ACM SIGSAC Conference on Computer and Communications Security},
  pages={395--412},
  year={2019}
}

@manual{iris2020,
  title  = {UCI Iris dataset},
  url    = {https://archive.ics.uci.edu/ml/datasets/iris}
}
@inproceedings{paszke2019pytorch,
  title={Pytorch: An imperative style, high-performance deep learning library},
  author={Paszke, Adam and Gross, Sam and Massa, Francisco and Lerer, Adam and Bradbury, James and Chanan, Gregory and Killeen, Trevor and Lin, Zeming and Gimelshein, Natalia and Antiga, Luca and others},
  booktitle={Proceedings of the Advances in Neural Information Processing Systems},
  pages={8026--8037},
  year={2019}
}

@inproceedings{abadi2016tensorflow,
  title={Tensorflow: A system for large-scale machine learning},
  author={Abadi, Mart{\'\i}n and Barham, Paul and Chen, Jianmin and Chen, Zhifeng and Davis, Andy and Dean, Jeffrey and Devin, Matthieu and Ghemawat, Sanjay and Irving, Geoffrey and Isard, Michael and others},
  booktitle={12th USENIX symposium on Operating Systems Design and Implementation},
  pages={265--283},
  year={2016}
}

@inproceedings{kumar2020cryptflow,
  title={Cryptflow: Secure tensorflow inference},
  author={Kumar, Nishant and Rathee, Mayank and Chandran, Nishanth and Gupta, Divya and Rastogi, Aseem and Sharma, Rahul},
  booktitle={Proceedings of the 2020 IEEE Symposium on Security and Privacy},
  pages={336--353},
  year={2020},
  organization={IEEE}
}

@inproceedings{boemer2020mp2ml,
  title={MP2ML: A mixed-protocol machine learning framework for private inference},
  author={Boemer, Fabian and Cammarota, Rosario and Demmler, Daniel and Schneider, Thomas and Yalame, Hossein},
  booktitle={Proceedings of the 15th International Conference on Availability, Reliability and Security},
  pages={1--10},
  year={2020}
}

@manual{mnist2020,
  title  = {MNIST dataset},
  url    = {http://yann.lecun.com/exdb/mnist/}
}

@manual{CIFAR2020,
  title  = {CIFAR-10 dataset},
  url    = {https://www.cs.toronto.edu/~kriz/cifar.html}
}

@manual{Alex2020,
  title  = {Developer reference for Alexa interface},
  url    = {https://developer.amazon.com/zh/docs/device-apis/alexa-interface.html}
}

@manual{Google2020,
  title  = {Reference for Google developers},
  url    = {https://developers.google.com/actions/ reference/rest/conversation-webhook}
}

@inproceedings{schroff2015facenet,
  title={Facenet: A unified embedding for face recognition and clustering},
  author={Schroff, Florian and Kalenichenko, Dmitry and Philbin, James},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={815--823},
  year={2015}
}

@article{hornik1991approximation,
  title={Approximation capabilities of multilayer feedforward networks},
  author={Hornik, Kurt},
  journal={Neural Networks},
  volume={4},
  number={2},
  pages={251--257},
  year={1991},
  publisher={Elsevier}
}

@inproceedings{zhou2016learning,
  title={Learning deep features for discriminative localization},
  author={Zhou, Bolei and Khosla, Aditya and Lapedriza, Agata and Oliva, Aude and Torralba, Antonio},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={2921--2929},
  year={2016}
}

@inproceedings{mohassel2017secureml,
  title={SecureML: A system for scalable privacy-preserving machine learning},
  author={Mohassel, Payman and Zhang, Yupeng},
  booktitle={Proceedings of the 38th IEEE Symposium on Security and Privacy (SP)},
  pages={19--38},
  year={2017},
  organization={IEEE}
}

@inproceedings{liu2017oblivious,
  title={Oblivious neural network predictions via minionn transformations},
  author={Liu, Jian and Juuti, Mika and Lu, Yao and Asokan, N},
  booktitle={Proceedings of the 2017 ACM SIGSAC Conference on Computer and Communications Security},
  pages={619--631},
  year={2017},
  organization={ACM}
}

@inproceedings{rouhani2018deepsecure,
  title={Deepsecure: Scalable provably-secure deep learning},
  author={Rouhani, Bita Darvish and Riazi, M Sadegh and Koushanfar, Farinaz},
  booktitle={Proceedings of the 55th ACM/ESDA/IEEE Design Automation Conference},
  pages={1--6},
  year={2018},
  organization={IEEE}
}

%@article{riazi2019xonn,
%  title={XONN: XNOR-based oblivious deep neural network inference},
%  author={Riazi, M Sadegh and Samragh, Mohammad and Chen, Hao and Laine, Kim and Lauter, Kristin E and Koushanfar, Farinaz},
%  journal={IACR Cryptology ePrint Archive},
%  volume={2019},
%  pages={171},
%  year={2019}
%}

@inproceedings{riazi2019xonn,
  title={XONN: XNOR-based oblivious deep neural network inference},
  author={Riazi, M Sadegh and Samragh, Mohammad and Chen, Hao and Laine, Kim and Lauter, Kristin and Koushanfar, Farinaz},
  booktitle={Proceedings of the 28th USENIX Security Symposium},
  pages={1501--1518},
  year={2019}
}

@article{dixit2016autonomous,
  title={Autonomous vehicles: disengagements, accidents and reaction times},
  author={Dixit, Vinayak V and Chand, Sai and Nair, Divya J},
  journal={PLoS One},
  volume={11},
  number={12},
  pages={e0168054},
  year={2016},
  publisher={Public Library of Science}
}

@incollection{goldreich2019play,
  title={How to play any mental game, or a completeness theorem for protocols with honest majority},
  author={Goldreich, Oded and Micali, Silvio and Wigderson, Avi},
  booktitle={Providing Sound Foundations for Cryptography: On the Work of Shafi Goldwasser and Silvio Micali},
  pages={307--328},
  year={2019}
}

@article{goldwasser1989knowledge,
  title={The knowledge complexity of interactive proof systems},
  author={Goldwasser, Shafi and Micali, Silvio and Rackoff, Charles},
  journal={SIAM Journal on Computing},
  volume={18},
  number={1},
  pages={186--208},
  year={1989},
  publisher={SIAM}
}

@book{goldreich2009foundations,
  title={Foundations of cryptography: volume 2, basic applications},
  author={Goldreich, Oded},
  year={2009},
  publisher={Cambridge University Press}

@inproceedings{tramer2016stealing,
  title={Stealing machine learning models via prediction APIs.},
  author={Tram{\`e}r, Florian and Zhang, Fan and Juels, Ari and Reiter, Michael K and Ristenpart, Thomas},
  booktitle={Proceedings of the USENIX Security Symposium},
  pages={601--618},
  year={2016}
}

%@article{wang2018stealing,
%  title={Stealing hyperparameters in machine learning},
%  author={Wang, Binghui and Gong, Neil Zhenqiang},
%  journal={arXiv preprint arXiv:1802.05351},
%  year={2018}
%}

@inproceedings{wang2018stealing,
  title={Stealing hyperparameters in machine learning},
  author={Wang, Binghui and Gong, Neil Zhenqiang},
  booktitle={Proceedings of the IEEE Symposium on Security and Privacy},
  pages={36--52},
  year={2018},
  organization={IEEE}
}

@inproceedings{fredrikson2015model,
  title={Model inversion attacks that exploit confidence information and basic countermeasures},
  author={Fredrikson, Matt and Jha, Somesh and Ristenpart, Thomas},
  booktitle={Proceedings of the 22nd ACM SIGSAC Conference on Computer and Communications Security},
  pages={1322--1333},
  year={2015},
  organization={ACM}
}

%@article{nasr2018comprehensive,
%  title={Comprehensive privacy analysis of deep learning: Stand-alone and federated learning under passive and active white-box inference attacks},
%  author={Nasr, Milad and Shokri, Reza and Houmansadr, Amir},
%  journal={arXiv preprint arXiv:1812.00910},
%  year={2018}
%}

@inproceedings{nasr2018comprehensive,
  title={Comprehensive privacy analysis of deep learning},
  author={Nasr, Milad and Shokri, Reza and Houmansadr, Amir},
  booktitle={Proceedings of the IEEE Symposium on Security and Privacy},
  year={2019}
}

@inproceedings{shokri2017membership,
  title={Membership inference attacks against machine learning models},
  author={Shokri, Reza and Stronati, Marco and Song, Congzheng and Shmatikov, Vitaly},
  booktitle={Proceedings of the IEEE Symposium on Security and Privacy},
  pages={3--18},
  year={2017},
  organization={IEEE}
}

@inproceedings{riazi2018chameleon,
  title={Chameleon: A hybrid secure computation framework for machine learning applications},
  author={Riazi, M Sadegh and Weinert, Christian and Tkachenko, Oleksandr and Songhori, Ebrahim M and Schneider, Thomas and Koushanfar, Farinaz},
  booktitle={Proceedings of the 2018 on Asia Conference on Computer and Communications Security},
  pages={707--721},
  year={2018},
  organization={ACM}
}

@inproceedings{li2015convolutional,
  title={A convolutional neural network cascade for face detection},
  author={Li, Haoxiang and Lin, Zhe and Shen, Xiaohui and Brandt, Jonathan and Hua, Gang},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={5325--5334},
  year={2015}
}

@inproceedings{fakoor2013using,
  title={Using deep learning to enhance cancer diagnosis and classification},
  author={Fakoor, Rasool and Ladhak, Faisal and Nazi, Azade and Huber, Manfred},
  booktitle={Proceedings of the International Conference on Machine Learning},
  volume={28},
  year={2013},
  organization={ACM New York, USA}
}

@article{dahl2012context,
  title={Context-dependent pre-trained deep neural networks for large-vocabulary speech recognition},
  author={Dahl, George E and Yu, Dong and Deng, Li and Acero, Alex},
  journal={IEEE Transactions on Audio, Speech, and Language Processing},
  volume={20},
  number={1},
  pages={30--42},
  year={2012},
  publisher={IEEE}
}

@inproceedings{fan2018denoising,
  title={A denoising autoencoder approach for credit risk analysis},
  author={Fan, Qi and Yang, Jiasheng},
  booktitle={Proceedings of the 2018 International Conference on Computing and Artificial Intelligence},
  pages={62--65},
  year={2018},
  organization={ACM}
}

@inproceedings{wang2018rafiki,
  title={Rafiki: Machine learning as an analytics service system},
  author={Wang, Wei and Gao, Jinyang and Zhang, Meihui and Wang, Sheng and Chen, Gang and Ng, Teck Khim and Ooi, Beng Chin and Shao, Jie and Reyad, Moaz},
  journal={Proceedings of the VLDB Endowment},
  volume={12},
  number={2},
  pages={128--140},
  year={2018},
  publisher={VLDB Endowment}
}

@article{mozaffari2015systematic,
  title={Systematic poisoning attacks on and defenses for machine learning in healthcare},
  author={Mozaffari-Kermani, Mehran and Sur-Kolay, Susmita and Raghunathan, Anand and Jha, Niraj K},
  journal={IEEE Journal of Biomedical and Health Informatics},
  volume={19},
  number={6},
  pages={1893--1905},
  year={2015},
  publisher={IEEE}
}

@article{sohangir2018big,
  title={Big Data: Deep learning for financial sentiment analysis},
  author={Sohangir, Sahar and Wang, Dingding and Pomeranets, Anna and Khoshgoftaar, Taghi M},
  journal={Journal of Big Data},
  volume={5},
  number={1},
  pages={3},
  year={2018},
  publisher={Springer}
}

@article{act1996health,
  title={Health insurance portability and accountability act of 1996},
  author={Act, Accountability},
  journal={Public Law},
  volume={104},
  pages={191},
  year={1996}
}

@article{file2012proposal,
  title={Proposal for a regulation of the European parliament and of the Council on the protection of individuals with regard to the processing of personal data and on the free movement of such data (General Data Protection Regulation)},
  author={File, Interinstitutional},
  journal={General Data Protection Regulation},
  year={2012}
}

@inproceedings{song2017machine,
  title={Machine learning models that remember too much},
  author={Song, Congzheng and Ristenpart, Thomas and Shmatikov, Vitaly},
  booktitle={Proceedings of the 2017 ACM SIGSAC Conference on Computer and Communications Security},
  pages={587--601},
  year={2017},
  organization={ACM}
}

@article{takabi2010security,
  title={Security and privacy challenges in cloud computing environments},
  author={Takabi, Hassan and Joshi, James BD and Ahn, Gail-Joon},
  journal={IEEE Security \& Privacy},
  number={6},
  pages={24--31},
  year={2010},
  publisher={IEEE}
}

@inproceedings{zhang2018gelu,
  title={Gelu-Net: A globally encrypted, locally unencrypted deep neural network for privacy-preserved learning.},
  author={Zhang, Qiao and Wang, Cong and Wu, Hongyi and Xin, Chunsheng and Phuong, Tran V},
  booktitle={Proceedings of the IJCAI},
  pages={3933--3939},
  year={2018}
}

%@incollection{brakerski2013packed,
%  title={Packed ciphertexts in LWE-based homomorphic encryption},
%  author={Brakerski, Zvika and Gentry, Craig and Halevi, Shai},
%  booktitle={Proceedings of the Public-Key Cryptography},
%  pages={1--13},
%  year={2013},
%  publisher={Springer}
%}

@inproceedings{brakerski2013packed,
  title={Packed ciphertexts in LWE-based homomorphic encryption},
  author={Brakerski, Zvika and Gentry, Craig and Halevi, Shai},
  booktitle={International Workshop on Public Key Cryptography},
  pages={1--13},
  year={2013},
  organization={Springer}
}

@article{chou2018faster,
  title={Faster CryptoNets: Leveraging sparsity for real-world encrypted inference},
  author={Chou, Edward and Beal, Josh and Levy, Daniel and Yeung, Serena and Haque, Albert and Fei-Fei, Li},
  journal={arXiv preprint arXiv:1811.09953},
  year={2018}
}

@inproceedings{cryptonets,
  title={Cryptonets: Applying neural networks to encrypted data with high throughput and accuracy},
  author={Gilad-Bachrach, Ran and Dowlin, Nathan and Laine, Kim and Lauter, Kristin and Naehrig, Michael and Wernsing, John},
  booktitle={Proceedings of the International Conference on Machine Learning},
  pages={201--210},
  year={2016}
}

@inproceedings{hesamifard2018privacy,
  title={Privacy-preserving machine learning as a service},
  author={Hesamifard, Ehsan and Takabi, Hassan and Ghasemi, Mehdi and Wright, Rebecca N},
  journal={Proceedings on Privacy Enhancing Technologies},
  volume={2018},
  number={3},
  pages={123--142},
  year={2018},
  publisher={Sciendo}
}

@inproceedings{jiang2018secure,
  title={Secure outsourced matrix computation and application to neural networks},
  author={Jiang, Xiaoqian and Kim, Miran and Lauter, Kristin and Song, Yongsoo},
  booktitle={Proceedings of the 2018 ACM SIGSAC Conference on Computer and Communications Security},
  pages={1209--1222},
  year={2018},
  organization={ACM}
}

@inproceedings{wan2007privacy,
  title={Privacy-preservation for gradient descent methods},
  author={Wan, Li and Ng, Wee Keong and Han, Shuguo and Lee, Vincent},
  booktitle={Proceedings of the 13th ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
  pages={775--783},
  year={2007},
  organization={ACM}
}

@inproceedings{wagh2019securenn,
  title={SecureNN: 3-Party secure computation for neural network training},
  author={Wagh, Sameer and Gupta, Divya and Chandran, Nishanth},
  journal={Proceedings on Privacy Enhancing Technologies},
  volume={1},
  pages={24},
  year={2019}
}

@inproceedings{mckeen2013sgx,
  title = {Innovative instructions and software model for isolated execution},
  author = {McKeen, Frank and Alexandrovich, Ilya and Berenzon, Alex and Rozas, Carlos V. and Shafi, Hisham and Shanbhogue, Vedvyas and Savagaonkar, Uday R.},
  booktitle = {Proceedings of the 2nd International Workshop on Hardware and Architectural Support for Security and Privacy},
  year = {2013},

}

@inproceedings{bayerl2020offline,
  title={Offline model guard: Secure and private ML on mobile devices},
  author={Bayerl, Sebastian P and Frassetto, Tommaso and Jauernig, Patrick and Riedhammer, Korbinian and Sadeghi, Ahmad-Reza and Schneider, Thomas and Stapf, Emmanuel and Weinert, Christian},
  journal={Proceedings of the DATE},
  year={2020}
}

@inproceedings{zheng2017opaque,
  title={Opaque: An oblivious and encrypted distributed analytics platform},
  author={Zheng, Wenting and Dave, Ankur and Beekman, Jethro G and Popa, Raluca Ada and Gonzalez, Joseph E and Stoica, Ion},
  booktitle={Proceedings of the 14th USENIX Symposium on Networked Systems Design and Implementation},
  pages={283--298},
  year={2017}
}

@inproceedings{ohrimenko2016oblivious,
  title={Oblivious multi-party machine learning on trusted processors},
  author={Ohrimenko, Olga and Schuster, Felix and Fournet, C{\'e}dric and Mehta, Aastha and Nowozin, Sebastian and Vaswani, Kapil and Costa, Manuel},
  booktitle={Proceedings of the 25th USENIX Security Symposium},
  pages={619--636},
  year={2016}
}

@inproceedings{phan2016differential,
  title={Differential privacy preservation for deep auto-encoders: an application of human behavior prediction},
  author={Phan, NhatHai and Wang, Yue and Wu, Xintao and Dou, Dejing},
  booktitle={Proceedings of the Thirtieth AAAI Conference on Artificial Intelligence},
  year={2016}
}

@inproceedings{shokri2015privacy,
  title={Privacy-preserving deep learning},
  author={Shokri, Reza and Shmatikov, Vitaly},
  booktitle={Proceedings of the 22nd ACM SIGSAC Conference on Computer and Communications Security},
  pages={1310--1321},
  year={2015},
  organization={ACM}
}

@inproceedings{abadi2016deep,
  title={Deep learning with differential privacy},
  author={Abadi, Martin and Chu, Andy and Goodfellow, Ian and McMahan, H Brendan and Mironov, Ilya and Talwar, Kunal and Zhang, Li},
  booktitle={Proceedings of the 2016 ACM SIGSAC Conference on Computer and Communications Security},
  pages={308--318},
  year={2016},
  organization={ACM}
}

%@article{li2018falcon,
%  title={FALCON: A Fourier Transform Based Approach for Fast and Secure Convolutional Neural Network Predictions},
%  author={Li, Shaohua and Xue, Kaiping and Ding, Chenkai and Gao, Xindi and Wei, David SL and Wan, Tao and Wu, Feng},
%  journal={arXiv preprint arXiv:1811.08257},
%  year={2018}
%}

@inproceedings{li2018falcon,
  title={FALCON: A fourier transform based approach for fast and secure convolutional neural network predictions},
  author={Li, Shaohua and Xue, Kaiping and Zhu, Bin and Ding, Chenkai and Gao, Xindi and Wei, David and Wan, Tao},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={8705--8714},
  year={2020}
}

%@article{zheng2019helen,
%  title={Helen: Maliciously Secure Coopetitive Learning for Linear Models},
%  author={Zheng, Wenting and Popa, Raluca Ada and Gonzalez, Joseph E and Stoica, Ion},
%  journal={arXiv preprint arXiv:1907.07212},
%  year={2019}
%}

@inproceedings{zheng2019helen,
  title={Helen: Maliciously secure coopetitive learning for linear models},
  author={Zheng, Wenting and Popa, Raluca Ada and Gonzalez, Joseph E and Stoica, Ion},
  booktitle={Proceedings of the IEEE Symposium on Security and Privacy},
  pages={724--738},
  year={2019},
  organization={IEEE}
}


@article{chen2009privacy,
  title={Privacy-preserving backpropagation neural network learning},
  author={Chen, Tingting and Zhong, Sheng},
  journal={IEEE Transactions on Neural Networks},
  volume={20},
  number={10},
  pages={1554--1564},
  year={2009},
  publisher={IEEE}
}

@article{yuan2013privacy,
  title={Privacy preserving back-propagation neural network learning made practical with cloud computing},
  author={Yuan, Jiawei and Yu, Shucheng},
  journal={IEEE Transactions on Parallel and Distributed Systems},
  volume={25},
  number={1},
  pages={212--221},
  year={2013},
  publisher={IEEE}
}

@inproceedings{mohassel2018aby,
  title={ABY 3: A mixed protocol framework for machine learning},
  author={Mohassel, Payman and Rindal, Peter},
  booktitle={Proceedings of the 2018 ACM SIGSAC Conference on Computer and Communications Security},
  pages={35--52},
  year={2018},
  organization={ACM}
}

%@article{xu2019cryptonn,
%  title={CryptoNN: Training Neural Networks over Encrypted Data},
%  author={Xu, Runhua and Joshi, James BD and Li, Chao},
%  journal={arXiv preprint arXiv:1904.07303},
%  year={2019}
%}

@inproceedings{xu2019cryptonn,
  title={Cryptonn: Training neural networks over encrypted data},
  author={Xu, Runhua and Joshi, James BD and Li, Chao},
  booktitle={Proceedings of the IEEE 39th International Conference on Distributed Computing Systems},
  pages={1199--1209},
  year={2019},
  organization={IEEE}
}

@techreport{chandran2017ezpc,
  title={EzPC: Programmable, efficient, and scalable secure two-party computation for machine learning},
  author={Chandran, Nishanth and Gupta, Divya and Rastogi, Aseem and Sharma, Rahul and Tripathi, Shardul},
  year={2017},
  institution={Cryptology ePrint Archive, Report 2017/1109}
}

